Sets Characterized by Missing Sums and Differences

A more sums than differences (MSTD) set is a finite subset S of the integers such |S+S| > |S-S|. We show that the probability that a uniform random subset of {0, 1, ..., n} is an MSTD set approaches some limit rho > 4.28 x 10^{-4}. This improves the previous result of Martin and O'Bryant that there is a lower limit of at least 2 x 10^{-7}. Monte Carlo experiments suggest that rho \approx 4.5 \x 10^{-4}. We present a deterministic algorithm that can compute rho up to arbitrary precision. We also describe the structure of a random MSTD subset S of {0, 1, ..., n}. We formalize the intuition that fringe elements are most significant, while middle elements are nearly unrestricted. For instance, the probability that any ``middle'' element is in S approaches 1/2 as n -> infinity, confirming a conjecture of Miller, Orosz, and Scheinerman. In general, our results work for any specification on the number of missing sums and the number of missing differences of S, with MSTD sets being a special case.

==> mstd_bound/fringe_pairs_summary.txt <==
k	Number of minimal fringe pairs
6	8
7	10
8	54
9	106
10	396
11	1034
12	3120
13	8316
14	26390
15	71594
16	211356
17	612824
18	1746622
19	5331566
20	14747652


==> mstd_bound/readme.txt <==
This folder contains the source files for the programs used in the paper

Y. Zhao, Sets Characterized by Missing Sums and Differences.

The program consists of two parts. All computational parameters are stored in the class Parameters.

1) Fringe generation
The starting point is the main() procedure in the class FringePairs. The program generates all minimal fringe pairs up to order Parameters.kMax. The list of generated fringe files are stored in fringe_pairs.txt.

2) Density estimation
The starting point is the main() procedure in the class EstimateRho. The key elements of the computation are stored in CalculateG, EstimateSigma, EstimateRho, which are responsible for computing G, sigma, and rho respectively. The G values are stored in G_values.txt. The estimated sigma estimates are stored in sigma_estimates.txt, where the upper and lower bounds values are stored as xby meaning x/2^y. Finally, the summary of estimates of rho are stored in summaryExact.txt and summaryFloat.txt, where the latter contains a floating point approximation of the former.


Note on usage.
When experimenting with different parameters, we do not need to modify previously generated fringe_pairs.txt or G_values.txt. However, we need to remove sigma_estimates.txt (or at least the specific set of lines in the text file corresponding to the entries that we want to re-estimate), since unlike the previous two files, sigma_estimates.txt contains lower and upper bounds which may change when the parameters are modified.

==> mstd_bound/summaryExact.txt <==
-----------------------------------------------------
k	lower	upper
6	57538872559412719858579/2^89	221158182541935013/2^71
7	376704007142903834903/2^84	185394314049404263/2^73
8	42586046526300612551187/2^89	40972635216933319/2^69
9	18679507825318924867383/2^89	287761314610669271/2^73
10	12816359740349987385539/2^88	197579947555773775/2^72
11	164316607467462859/2^72	166883599198041387/2^72
12	275875312473585659/2^73	280571973037572651/2^73
13	227595625442510589/2^73	231666572683400549/2^73
14	50663524638224923/2^71	103259442420443379/2^72
15	686685042571114233/2^75	175079429614555341/2^73
16	64138315239950673/2^72	131069855330292613/2^73
17	15008179916691610143/2^80	119951066332477033/2^73
18	41445255851594025935/2^82	83036928448533985/2^73
19	1243460190793016453701/2^87	78200309512042557/2^73
20	210387491753456390021/2^85	13278802170595163/2^71
sum	265292197874506022516775/2^89	4101487844288519153/2^73


==> mstd_bound/summaryFloat.txt <==
-----------------------------------------------------
k	lower	upper
6	9.295906220567502E-5	9.366413358394988E-5
7	1.9475140711227957E-5	1.962938652918203E-5
8	6.88014688512443E-5	6.941034392914874E-5
9	3.0178372510031998E-5	3.0467914302555895E-5
10	4.141189179969791E-5	4.1839181324129286E-5
11	3.479539507649826E-5	3.5338976719280595E-5
12	2.920943487490029E-5	2.9706713154871155E-5
13	2.4097624175094446E-5	2.452865248004042E-5
14	2.1456837296303257E-5	2.186603746130597E-5
15	1.8176401732639237E-5	1.853725565875233E-5
16	1.3581816547405206E-5	1.3877560732076564E-5
17	1.2414475456795013E-5	1.2700313155236763E-5
18	8.570678030684625E-6	8.791876779338275E-6
19	8.0356731430115E-6	8.279779830272988E-6
20	5.438389196941223E-6	5.623791469283011E-6
sum	4.2860266160815025E-4	4.342619171094239E-4

